Flush+Flush: A Fast and Stealthy Cache Attack

Research on cache attacks has shown that CPU caches leak significant information. Proposed detection mechanisms assume that all cache attacks cause more cache hits and cache misses than benign applications and use hardware performance counters for detection. In this article, we show that this assumption does not hold by developing a novel attack technique: the Flush+Flush attack. The Flush+Flush attack only relies on the execution time of the flush instruction, which depends on whether data is cached or not. Flush+Flush does not make any memory accesses, contrary to any other cache attack. Thus, it causes no cache misses at all and the number of cache hits is reduced to a minimum due to the constant cache flushes. Therefore, Flush+Flush attacks are stealthy, i.e., the spy process cannot be detected based on cache hits and misses, or state-of-the-art detection mechanisms. The Flush+Flush attack runs in a higher frequency and thus is faster than any existing cache attack. With 496 KB/s in a cross-core covert channel it is 6.7 times faster than any previously published cache covert channel.

==> comparison_aes_performance_counter.csv <==
Attack Technique;Cache References;Cache Misses;Execution Time in s;References (Normalized);Misses (Normalized);Classification
{\FlushReload};1\,024\,035\,376;19\,284\,602;215;2\,513.43;47.33;Malicious
{\PrimeProbe};4\,221\,994\,794;294\,897\,508;234;1\,099.63;76.81;Malicious
{\FlushOnly};768\,077\,159;1\,741;163;1.40;0.00;Malicious



==> comparison_qa_lru_haswell.csv <==
t	QAMiss	QAHit	LRUMiss	LRUHit
105	0	0	0	0
110	0	0	0	1
115	0	0	0	0
120	0	0	0	0
125	0	0	0	285
130	0	0	134	4236
135	0	0	2764	31541
140	0	0	211327	463541
145	0	0	363588	257785
150	0	0	307536	125696
155	0	0	94531	59893
160	0	0	16539	25137
165	0	0	28165	50695
170	0	0	17999	25274
175	0	0	2936	2578
180	0	0	1838	1202
185	0	0	333	153
190	0	0	114	45
195	0	0	98	46
200	0	0	65	60
205	0	0	34	23
210	0	0	78	55
215	0	5	69	49
220	0	7	29	32
225	0	53	60	56
230	0	143	66	51
235	0	241	33	22
240	0	2168	46	31
245	0	9413	33	28
250	0	24492	12	10
255	0	238284	23	13
260	0	391358	14	8
265	0	148818	6	1
270	0	160915	5	1
275	0	59291	3	1
280	0	6041	2	1
285	0	1821	2	1
290	0	259	4	0
295	0	107	1	0
300	0	114	2	0
305	0	94	2	0
310	0	27	0	0
315	0	24	0	0
320	0	2	1	2
325	0	1	2	1
330	0	1	5	0
335	2	1	5	0
340	0	1	2	0
345	309	3	4	4
350	1028	16	3	0
355	1199	33	1	0
360	970	42	4	1
365	543	16	3	0
370	285	16	1	1
375	1295	92	0	0
380	2531	143	0	0
385	1764	94	0	0
390	2835	111	0	1
395	3567	68	3	0
400	1032248	4261	51	15



==> comparison_references_misses_1.csv <==
Event / Test;Idle;Firefox;OTTD;{stress -m};{stress -c};stress -i;{F+R};Rowhammer
BPU\_RA;4.35;14.73;67.21;92.28;6\,109\,276.79;3.23;\,127\,443.28;23\,778.66
BPU\_RM;0.36;0.32;1.87;0.00;12\,320.23;0.36;\,694.21;25.53
BRANCH\_INST.;4.35;14.62;74.73;92.62;6\,094\,264.03;3.23;\,127\,605.71;23\,834.59
BRANCH\_MISS.;0.36;0.31;2.06;0.00;12\,289.93;0.35;\,693.97;25.85
BUS\_CYCLES;4.41;1.94;12.39;52.09;\,263\,816.26;6.20;30\,420.54;98\,406.44
CACHE\_MISSES;0.09;0.15;2.35;58.53;0.06;1.92;\,693.67;13\,766.65
CACHE\_REFER.;0.40;0.98;6.84;61.05;0.31;2.28;\,693.92;13\,800.01
UNC\_CBO\_LOO.;\,432.99;3.88;18.66;4\,166.71;0.31;\,343\,224.44;2\,149.72;50\,094.17
CPU\_CYCLES;38.23;67.45;\,449.23;2\,651.60;9\,497\,363.56;\,237.62;1\,216\,701.51;3\,936\,969.93
DTLB\_RA;5.11;19.19;\,123.68;31.78;6\,076\,031.42;3.04;47\,123.44;25\,459.36
DTLB\_RM;0.07;0.09;1.67;0.05;0.05;0.04;0.05;0.03
DTLB\_WA;1.70;11.18;54.88;30.97;3\,417\,764.10;1.13;22\,868.02;25\,163.03
DTLB\_WM;0.01;0.01;0.03;2.50;0.01;0.01;0.01;0.16
INSTRUCTIONS;20.24;66.04;\,470.89;\,428.15;20\,224\,639.96;11.77;\,206\,014.72;\,132\,896.65
ITLB\_RA;0.95;0.97;0.98;1.00;0.96;0.97;0.96;0.97
ITLB\_RM;0.05;0.03;0.02;0.00;0.04;0.03;0.04;0.03
L1D\_RA;5.11;18.30;\,128.75;31.53;6\,109\,271.97;3.01;47\,230.08;26\,173.65
L1D\_RM;0.37;0.82;8.47;61.63;0.51;0.62;\,695.22;15\,630.85
L1D\_WA;1.70;10.69;57.66;30.72;3\,436\,461.82;1.13;22\,919.77;25\,838.20
L1D\_WM;0.12;0.19;1.50;30.57;0.16;0.44;0.23;10.01
L1I\_RM;0.12;0.65;0.21;0.03;0.65;1.05;1.17;1.14
LL\_RA;0.14;0.39;5.61;30.73;0.12;0.47;\,695.35;9\,067.77
LL\_WA;0.01;0.02;0.74;30.30;0.01;0.01;0.02;4\,726.97
REF\_CPU\_CYC.;\,157.70;69.69;\,445.89;1\,872.05;\,405\,922.02;\,223.08;1\,098\,534.32;3\,542\,570.00



==> comparison_references_misses_2.csv <==
Test;sleep 135;Firefox;OpenTTD;stress -m 1;stress -c 1;stress -i 1;Flush+Flush (Keystrokes);Flush+Reload (Keystrokes);Rowhammer
CACHE_MISSES;0,09;0,15;2,35;58,53;0,06;1,92;0,05;693,67;13\,766,65
CACHE_REFERENCES;0,40;0,98;6,84;61,05;0,31;2,28;0,33;693,92;13\,800,01
CBOX;432,99;3,88;18,66;4\,166,71;0,31;343\,224,44;458,74;2\,149,72;50\,094,17
L1D_RM;0,37;0,82;8,47;61,63;0,51;0,62;0,68;695,22;15\,630,85
LL_RA;0,14;0,39;5,61;30,73;0,12;0,47;0,11;695,35;9\,067,77
REF_CPU_CYCLES;157,70;69,69;445,89;1\,872,05;405\,922,02;223,08;774\,291,08;1\,098\,534,32;3\,542\,570,00



==> comparison_sc_performance_counter.csv <==
Test;Cache References;Cache Misses;Classification
{\FlushReload};5.140;5.138;Malicious
{\FlushOnly};0.002;0.000;Benign



==> covert_all_in_one.csv <==
Technique;Packet size;Capacity in KB/s;Error rate;Sender references;Sender misses;Sender stealth;Receiver references;Receiver misses;Receiver stealth
{\textbf{\FlushOnly}};28;496;0.84\%;1809.26;96.66;\xmark;1.75;1.25;\cmark
{\FlushReload};28;298;0.00\%;526.14;56.09;\xmark;110.52;59.16;\xmark
{\FlushReload};5;132;0.01\%;6.19;3.20;\xmark;45.88;44.77;\xmark
{\textbf{\FlushOnly}};5;95;0.56\%;425.99;418.27;\xmark;0.98;0.95;\cmark
{\PrimeProbe};5;67;0.36\%;48.96;31.81;\xmark;4.64;4.45;\xmark
{\FlushReload};4;54;0.00\%;0.86;0.84;\cmark;2.74;1.25;\xmark
{\textbf{\FlushOnly}};4;52;1.00\%;0.06;0.05;\cmark;0.59;0.59;\cmark
{\PrimeProbe};4;34;0.04\%;55.57;32.66;\xmark;5.23;5.01;\xmark


==> histogram1.csv <==
x            y          z
140          0          0
141          0     420833
142          0          0
143          0          0
144          0     353646
145          0          0
146          0          0
147         12        188
148          0          0
149          0          0
150     392919         99
151          0          0
152          0          0
153     360233         21
154          0          0
155          0          0
156     114806         26
157          0          0
158          0          0
159     161318          0



==> histogram10.csv <==
x            y          z
140          0          0
141          0     691257
142          0          0
143          0          0
144          0      40690
145          0          0
146          0          0
147         21         95
148          0          0
149          0          0
150     212201        102
151          0          0
152          0          0
153     486981          5
154          0          0
155          0          0
156     101733          7
157          0          0
158          0          0
159     205154          4



==> histogram4.csv <==
x            y          z
140          0          0
141          1     242305
142          0          0
143          0          0
144     261968        386
145          0          0
146          0          0
147     701231        234
148          0          0
149          0          0
150        426         13
151          0          0
152          0          0
153      83843         33
154          0          0
155          0          0
156        168          6
157          0          0
158          0          0
159        213          6



==> histogram40.csv <==
x            y          z
140          0          0
141          0     701820
142          0          0
143          0          0
144          7      10900
145          0          0
146          0          0
147        158        189
148          0          0
149          0          0
150     245666         15
151          0          0
152          0          0
153     517530         14
154          0          0
155          0          0
156      61294          8
157          0          0
158          0          0
159     223160          4



==> histogram_comparison.csv <==
t	SandyMiss	SandyHit	IvyMiss	IvyHit	HaswellMiss	HaswellHit
100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
105	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
110	0.0000	0.0000	0.0000	0.9129	0.0000	0.0000
115	0.0000	0.0000	0.4944	0.0864	0.0000	0.0000
120	0.0000	0.0000	0.3706	0.0002	0.0000	0.0000
125	0.0000	0.0000	0.1200	0.0002	0.0000	0.1980
130	0.0000	0.0000	0.0131	0.0003	0.0000	0.0549
135	0.0000	0.0000	0.0014	0.0000	0.0218	0.6883
140	0.0000	0.0000	0.0003	0.0000	0.3643	0.0586
145	0.0000	0.0000	0.0001	0.0000	0.4538	0.0000
150	0.0000	0.0000	0.0001	0.0000	0.0836	0.0000
155	0.0000	0.0000	0.0000	0.0000	0.0470	0.0000
160	0.0000	0.7448	0.0000	0.0000	0.0196	0.0000
165	0.0000	0.2512	0.0000	0.0000	0.0093	0.0000
170	0.2393	0.0013	0.0000	0.0000	0.0000	0.0000
175	0.7582	0.0007	0.0000	0.0000	0.0000	0.0000
180	0.0009	0.0012	0.0000	0.0000	0.0000	0.0000
185	0.0005	0.0003	0.0000	0.0000	0.0000	0.0000
190	0.0005	0.0001	0.0000	0.0000	0.0000	0.0000
195	0.0003	0.0001	0.0000	0.0000	0.0000	0.0000



==> number_encryptions.csv <==
Attack Technique,Number of Encryptions
{\FlushReload},250
{\FlushOnly},400
{\PrimeProbe},4\,800


==> performance_events.csv <==
Name;Description
BPU\_RA/\_RM;Branch prediction unit read accesses/misses
BRANCH\_INSTRUCTIONS/\_MISSES;Retired branch instructions/mispredictions
BUS\_CYCLES;Bus cycles
CACHE\_MISSES/\_REFERENCES;Last-level cache misses/references
UNC\_CBO\_CACHE\_LOOKUP;C-Box events incl. \texttt{clflush} (all slices)
CPU\_CYCLES/REF\_CPU\_CYCLES;CPU cycles with/without scaling
DTLB\_RA/\_RM/\_WA/\_WM;Data TLB read/write accesses/misses
INSTRUCTIONS;Retired instructions
ITLB\_RA/\_RM;Instruction TLB read/write accesses
L1D\_RA/\_RM/\_WA/\_WM;L1 data cache read/write accesses/misses
L1I\_RM;L1 instruction cache read misses
LL\_RA/\_WA;Last-level cache read/write accesses


==> sca_user_input.csv <==
Attack Technique,Correct Detections,False Positives
{\FlushReload},961,3
{\FlushOnly},747,73
{\PrimeProbe},---,---

